Lookout for Zombies: Mitigating Flush+Reload Attack on Shared Caches by Monitoring Invalidated Lines

OS-based page sharing is a commonly used optimization in modern systems to reduce memory footprint. Unfortunately, such sharing can cause Flush+Reload cache attacks, whereby a spy periodically flushes a cache line of shared data (using the clflush instruction) and reloads it to infer the access patterns of a victim application. Current proposals to mitigate Flush+Reload attacks are impractical as they either disable page sharing, or require application rewrite, or require OS support, or incur ISA changes. Ideally, we want to tolerate attacks without requiring any OS or ISA support and while incurring negligible performance and storage overheads. This paper makes the key observation that when a cache line is invalidated due to a Flush-Caused Invalidation (FCI), the tag and data of the invalidated line are still resident in the cache and can be used for detecting Flush-based attacks. We call lines invalidated due to FCI as Zombie lines. Our design explicitly marks such lines as Zombies, preserves the Zombie lines in the cache, and uses the hits and misses to Zombie lines to tolerate the attacks. We propose Zombie-Based Mitigation (ZBM), a simple hardware-based design that successfully guards against attacks by simply treating hits on Zombie-lines as misses to avoid any timing leaks to the attacker. We analyze the robustness of ZBM using three spy programs: attacking AES T-Tables, attacking RSA Square-and-Multiply, and Function Watcher (FW), and show that ZBM successfully defends against these attacks. Our solution requires negligible storage (4-bits per cache line), retains OS-based page sharing, requires no OS/ISA changes, and does not incur slowdown for benign applications.

==> TODO.txt <==
************ TODO ****************
CITE: Hyperflow dynamically tracks information flow between protection domains in hardware, but requires software support for expressing allowed information flows. 

@inproceedings{ferraiuolo2018hyperflow,
  title={HyperFlow: A processor architecture for nonmalleable, timing-safe information flow security},
  author={Ferraiuolo, Andrew and Zhao, Mark and Myers, Andrew C and Suh, G Edward},
  booktitle={Proceedings of the 2018 ACM SIGSAC Conference on Computer and Communications Security},
  pages={1583--1600},
  year={2018},
  organization={ACM}
}

=> POINTERS IN INTRO:
1. Attack evaluation
2. ZBMx
3. Dummy request
4. Z-bit not sent to L1/L2.


************ ISCA REVIEWS *********

-Slowdown under corner cases:
    -Frequent Flushes (DMA/PMEM)
    -Repeated Accesses to Z-lines

-Confusing Writing:
    - High Associativity of Cache helps protect evictions?    
    - Page 5: 10s of lines flsuhed vs 10,000 lines in LLC 
    - Impact on Benign Applications Flushing their own Lines for WS-set management

-Dummy cache miss 
    - Perf Counter Impact?
    - Impact on Prefetcher?

-Denial of Service Attacks: How do we prevent entire cache becoming zombies?

-Alternate methodologies for eviction: 
    -NT-Stores?
    -Natural Eviction?
    -Conflict-based eviction.

-Other Flush-Based Attacks (Move to Appendix):            
    -Push it to appendix 
    -Need flush for read-only shared line invalidation.
    -Counting Flushes wont work?
    -Modify Last lines of Intoduction & Conclusion to appropriately not talk about this.
